Leptogenesis in five-dimensional asymptotic Grand Unification models

Asymptotic grand unification models can be constructed in five dimensions compactified on an orbifold. We demonstrate that the parameter space of such models admit solutions that naturally achieve the baryon asymmetry via leptogenesis, these solutions indicating that the scale of the extra dimensions is much higher than the TeV scale.

==> data-plots/final_asym_outlier.txt <==
1.041574414641374756e-14
3.044461045008944387e-13
1.446374149624067008e-12
6.150851756714046499e-12
6.674087217761019647e-12
1.015683198782677753e-11
1.213475639453468867e-11
1.418994441850932795e-11
1.610409183845717575e-11
1.806625871178777676e-11
2.006495367628796600e-11
2.197533103802912541e-11
2.387728847382622613e-11
2.575716083476634555e-11
2.766865082094016415e-11
2.956334739315552568e-11
3.147165852092699737e-11
3.338337647174596543e-11
3.528693743179979987e-11
3.719639623483264541e-11
3.912910746385758717e-11
4.100586609590690092e-11
4.290542395028433063e-11
4.478917361425422425e-11
4.666042430845980843e-11
4.850829581592362181e-11
5.033501747702627371e-11
5.212910344958327188e-11
5.388901296100161978e-11
5.561388354422890641e-11
5.730127340563998580e-11
5.894863060926265718e-11
6.055968825432232386e-11
6.213172371656683091e-11
6.367103955916221337e-11
6.519740999888477572e-11
6.663303914846144254e-11
6.804108596798548510e-11
6.956876456359154471e-11
7.092963970794147965e-11
7.215045054370911788e-11
7.392576108909466655e-11
7.541473497871174534e-11
7.664247171177378677e-11
7.799271390321439782e-11
7.850341041868196910e-11
8.059338790053263703e-11
8.217531048049758677e-11
8.318082913620589673e-11
8.449886044657592336e-11
8.624316441456742157e-11
8.511285130513984700e-11
8.814148698160417947e-11
9.012443784731209841e-11
8.967490112496286427e-11
8.970440502021854407e-11
9.293647061595601923e-11
9.496683856440884816e-11
9.491343895419134488e-11
9.422196428521533419e-11
9.535903783539692068e-11
9.668244254212293877e-11

